Detecting and analysing wavelength-scale optical gradients at an interface by their effects on the internal reflectance near the critical angle

Light's internal reflectivity near a critical angle is very sensitive to the angle of incidence and the optical properties of the external medium near the interface. Novel applications in biology and medicine of subcritical internal reflection are being pursued. In many practical situations the refractive index of the external medium may vary with respect to its bulk value due to different physical phenomena at surfaces. Thus, there is a pressing need to understand the effects of a refractive-index gradient at a surface for near-critical-angle reflection. In this work we investigate theoretically the reflectivity near the critical angle at an interface with glass assuming the external medium has a continuous depth-dependent refractive index. We present graphs of the internal reflectivity as a function of the angle of incidence, which exhibit the effects of a refractive-index gradient at the interface. We analyse the behaviour of the reflectivity curves before total internal reflection is achieved. Our results provide insight into how one can recognise the existence of a refractive-index gradient at the interface and shed light on the viability of characterising it.

==> latexmkrc.txt <==
## Sometimes when the references is very near the end of a page/column, latexmk fails to recognise when bibtex needs to be run. This rule forces bibtex to be run everytime.
$pdflatex = 'pdflatex --shell-escape %O %S; bibtex %R';



###############################
# Post processing of pdf file #
###############################

# assume the jobname is 'output' for Overleaf v2
my $ORIG_PDF_AGE = -M "output.pdf"; # get age of existing pdf if present

END {
    my $NEW_PDF_AGE = -M "output.pdf";
    return if !defined($NEW_PDF_AGE); # bail out if no pdf file
    return if defined($ORIG_PDF_AGE) && $NEW_PDF_AGE == $ORIG_PDF_AGE; # bail out if pdf was not updated
    my $QPDF = "/usr/bin/qpdf";
    return if ! -x $QPDF; # check that qpdf exists
    my $status = system($QPDF, "--linearize", "output.pdf", "output.pdf.opt");
    my $exitcode = ($status >> 8);
    print "qpdf exit code=$exitcode\n";
    # qpdf returns 0 for success, 3 for warnings (output pdf still created)
    return if !($exitcode == 0 || $exitcode == 3);
    print "Renaming optimised file to output.pdf\n";
    rename("output.pdf.opt", "output.pdf");
}

##############
# Glossaries #
##############
add_cus_dep( 'glo', 'gls', 0, 'glo2gls' );
add_cus_dep( 'acn', 'acr', 0, 'glo2gls');  # from Overleaf v1
sub glo2gls {
	system("makeglossaries $_[0]");
}

#############
# makeindex #
#############
@ist = glob("*.ist");
if (scalar(@ist) > 0) {
        $makeindex = "makeindex -s $ist[0] %O -o %D %S";
}

################
# nomenclature #
################
add_cus_dep("nlo", "nls", 0, "nlo2nls");
sub nlo2nls {
	system("makeindex $_[0].nlo -s nomencl.ist -o $_[0].nls -t $_[0].nlg");
}

#########
# Knitr #
#########
my $root_file = $ARGV[-1];

add_cus_dep( 'Rtex', 'tex', 0, 'rtex_to_tex');
sub rtex_to_tex {
    do_knitr("$_[0].Rtex");
}

sub do_knitr {
    my $dirname = dirname $_[0];
    my $basename = basename $_[0];
    system("Rscript -e \"library('knitr'); setwd('$dirname'); knit('$basename')\"");
}

my $rtex_file = $root_file =~ s/\.tex$/.Rtex/r;
unless (-e $root_file) {
	if (-e $rtex_file) {
		do_knitr($rtex_file);
	}
}

##########
# feynmf #
##########
push(@file_not_found, '^feynmf: Files .* and (.*) not found:$');
add_cus_dep("mf", "tfm", 0, "mf_to_tfm");
sub mf_to_tfm { system("mf '\\mode:=laserjet; input $_[0]'"); }

push(@file_not_found, '^feynmf: Label file (.*) not found:$');
add_cus_dep("mf", "t1", 0, "mf_to_label1");
sub mf_to_label1 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t1"); }
add_cus_dep("mf", "t2", 0, "mf_to_label2");
sub mf_to_label2 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t2"); }
add_cus_dep("mf", "t3", 0, "mf_to_label3");
sub mf_to_label3 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t3"); }
add_cus_dep("mf", "t4", 0, "mf_to_label4");
sub mf_to_label4 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t4"); }
add_cus_dep("mf", "t5", 0, "mf_to_label5");
sub mf_to_label5 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t5"); }
add_cus_dep("mf", "t6", 0, "mf_to_label6");
sub mf_to_label6 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t6"); }
add_cus_dep("mf", "t7", 0, "mf_to_label7");
sub mf_to_label7 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t7"); }
add_cus_dep("mf", "t8", 0, "mf_to_label8");
sub mf_to_label8 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t8"); }
add_cus_dep("mf", "t9", 0, "mf_to_label9");
sub mf_to_label9 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t9"); }

##########
# feynmp #
##########
push(@file_not_found, '^dvipdf: Could not find figure file (.*); continuing.$');
add_cus_dep("mp", "1", 0, "mp_to_eps");
sub mp_to_eps {
    system("mpost $_[0]");
    return 0;
}

#############
# asymptote #
#############
sub asy {return system("asy --offscreen '$_[0]'");}
add_cus_dep("asy","eps",0,"asy");
add_cus_dep("asy","pdf",0,"asy");
add_cus_dep("asy","tex",0,"asy");

#############
# metapost  #  # from Overleaf v1
#############
add_cus_dep('mp', '1', 0, 'mpost');
sub mpost {
  my $file = $_[0];
  my ($name, $path) = fileparse($file);
  pushd($path);
  my $return = system "mpost $name";
  popd();
  return $return;
}

##########
# chktex #
##########
unlink 'output.chktex' if -f 'output.chktex';
if (defined $ENV{'CHKTEX_OPTIONS'}) {
    use File::Basename;
    use Cwd;

    # identify the main file
    my $target = $ARGV[-1];
    my $file = basename($target);

    if ($file =~ /\.tex$/) {
	# change directory for a limited scope
	my $orig_dir = cwd();
	my $subdir = dirname($target);
	chdir($subdir);
	# run chktex on main file
	$status = system(
    "/usr/bin/run-chktex.sh",
    $orig_dir,
    $file
  );
	# go back to original directory
	chdir($orig_dir);

	# in VALIDATE mode we always exit after running chktex
	# otherwise we exit if EXIT_ON_ERROR is set

	if ($ENV{'CHKTEX_EXIT_ON_ERROR'} || $ENV{'CHKTEX_VALIDATE'}) {
	    # chktex doesn't let us access the error info via exit status
	    # so look through the output
	    open(my $fh, "<", "output.chktex");
	    my $errors = 0;
	    {
		local $/ = "\n";
		while(<$fh>) {
		    if (/^\S+:\d+:\d+: Error:/) {
			$errors++;
			print;
		    }
		}
	    }
	    close($fh);
	    exit(1) if $errors > 0;
	    exit(0) if $ENV{'CHKTEX_VALIDATE'};
	}
    }
}
